Risk Measures and Upper Probabilities: Coherence and Stratification

Machine learning typically presupposes classical probability theory which implies that aggregation is built upon expectation. There are now multiple reasons to motivate looking at richer alternatives to classical probability theory as a mathematical foundation for machine learning. We systematically examine a powerful and rich class of alternative aggregation functionals, known variously as spectral risk measures, Choquet integrals or Lorentz norms. We present a range of characterization results, and demonstrate what makes this spectral family so special. In doing so we arrive at a natural stratification of all coherent risk measures in terms of the upper probabilities that they induce by exploiting results from the theory of rearrangement invariant Banach spaces. We empirically demonstrate how this new approach to uncertainty helps tackling practical machine learning problems.

==> fig/spectral_pca/all_ginis_test_adult.csv <==
,name,Gini
0,$RIM_{1.0}$,0.5034690392249674
1,$RIM_{0.8}$,0.44522298960730267
2,$RIM_{0.6}$,0.42157325448967825
3,$RIM_{0.4}$,0.40696268917878503
4,$RIM_{0.2}$,0.3959980328322965
5,$CVar_{0.2}$,0.4918239431918984
6,$CVar_{0.4}$,0.465666075125138
7,$CVar_{0.6}$,0.40932406938843696
8,$CVar_{0.8}$,0.3612031232580814
9,$RIM_{1.0}$,0.5000810200243933
10,$RIM_{0.8}$,0.4438040109676929
11,$RIM_{0.6}$,0.42850256987726615
12,$RIM_{0.4}$,0.41552976234600514
13,$RIM_{0.2}$,0.4037104865043234
14,$CVar_{0.2}$,0.4925102755240177
15,$CVar_{0.4}$,0.4548978884991803
16,$CVar_{0.6}$,0.4132437694586232
17,$CVar_{0.8}$,0.37211842175559773
18,$RIM_{1.0}$,0.5099943642191537
19,$RIM_{0.8}$,0.46044275735278367
20,$RIM_{0.6}$,0.43049020117370773
21,$RIM_{0.4}$,0.42047744516993685
22,$RIM_{0.2}$,0.4103625596619372
23,$CVar_{0.2}$,0.4987972340048732
24,$CVar_{0.4}$,0.4769227835398366
25,$CVar_{0.6}$,0.4209494686057338
26,$CVar_{0.8}$,0.379832838078899
27,$RIM_{1.0}$,0.5102354052669115
28,$RIM_{0.8}$,0.46540333831716235
29,$RIM_{0.6}$,0.4345430104279598
30,$RIM_{0.4}$,0.4213730621824316
31,$RIM_{0.2}$,0.4126610631406477
32,$CVar_{0.2}$,0.49824680672909333
33,$CVar_{0.4}$,0.4735188072458435
34,$CVar_{0.6}$,0.42550064384245595
35,$CVar_{0.8}$,0.3816178512985335
36,$RIM_{1.0}$,0.5096995295657374
37,$RIM_{0.8}$,0.47507613379374325
38,$RIM_{0.6}$,0.4344979615081796
39,$RIM_{0.4}$,0.4141236678778983
40,$RIM_{0.2}$,0.40316441575957906
41,$CVar_{0.2}$,0.49849278396784336
42,$CVar_{0.4}$,0.47808383358011475
43,$CVar_{0.6}$,0.42146186729596075
44,$CVar_{0.8}$,0.3688667798198121
45,$RIM_{1.0}$,0.5081525667969456
46,$RIM_{0.8}$,0.46733499426003766
47,$RIM_{0.6}$,0.43340139106202497
48,$RIM_{0.4}$,0.41854614558046843
49,$RIM_{0.2}$,0.40981993619342494
50,$CVar_{0.2}$,0.49674337202776125
51,$CVar_{0.4}$,0.474396750831657
52,$CVar_{0.6}$,0.4234558618778597
53,$CVar_{0.8}$,0.3781693559654986
54,$RIM_{1.0}$,0.5094564644365519
55,$RIM_{0.8}$,0.4532036243868614
56,$RIM_{0.6}$,0.4303015544097115
57,$RIM_{0.4}$,0.391843595872891
58,$RIM_{0.2}$,0.3756436923274258
59,$CVar_{0.2}$,0.49742676514660283
60,$CVar_{0.4}$,0.47489902348373497
61,$CVar_{0.6}$,0.3939123477272602
62,$CVar_{0.8}$,0.3487168033413089
63,$RIM_{1.0}$,0.5103587386713169
64,$RIM_{0.8}$,0.47724585648153006
65,$RIM_{0.6}$,0.43938805731363373
66,$RIM_{0.4}$,0.41930960126998046
67,$RIM_{0.2}$,0.4069331892183739
68,$CVar_{0.2}$,0.4987730429357912
69,$CVar_{0.4}$,0.4791187079384541
70,$CVar_{0.6}$,0.42724290656577746
71,$CVar_{0.8}$,0.37071597915889726
72,$RIM_{1.0}$,0.5093848308174271
73,$RIM_{0.8}$,0.4722848082993879
74,$RIM_{0.6}$,0.43501374789049885
75,$RIM_{0.4}$,0.4044052183849237
76,$RIM_{0.2}$,0.38569027354942725
77,$CVar_{0.2}$,0.49876031628408096
78,$CVar_{0.4}$,0.4568062564260367
79,$CVar_{0.6}$,0.40200818266777216
80,$CVar_{0.8}$,0.35207806259924057
81,$RIM_{1.0}$,0.5030727454385965
82,$RIM_{0.8}$,0.45455020698980025
83,$RIM_{0.6}$,0.4332054737013255
84,$RIM_{0.4}$,0.4221790171977685
85,$RIM_{0.2}$,0.41266199569644774
86,$CVar_{0.2}$,0.4933924941354866
87,$CVar_{0.4}$,0.4686986116632802
88,$CVar_{0.6}$,0.4245170625795497
89,$CVar_{0.8}$,0.37829454405574436
90,$RIM_{1.0}$,0.5114039464398822
91,$RIM_{0.8}$,0.4712152135549979
92,$RIM_{0.6}$,0.4331031101725623
93,$RIM_{0.4}$,0.40065741836228036
94,$RIM_{0.2}$,0.38681474555157586
95,$CVar_{0.2}$,0.5004393505979245
96,$CVar_{0.4}$,0.4786988914914322
97,$CVar_{0.6}$,0.40364723832297716
98,$CVar_{0.8}$,0.3571966949399718
99,$RIM_{1.0}$,0.5049717977618691
100,$RIM_{0.8}$,0.4568183190107429
101,$RIM_{0.6}$,0.43472612153764656
102,$RIM_{0.4}$,0.4231087348371185
103,$RIM_{0.2}$,0.41387387191463587
104,$CVar_{0.2}$,0.49478797466733754
105,$CVar_{0.4}$,0.4704678869694679
106,$CVar_{0.6}$,0.42499521132189105
107,$CVar_{0.8}$,0.3735320450200534
108,$RIM_{1.0}$,0.510851247284088
109,$RIM_{0.8}$,0.4799524594819428
110,$RIM_{0.6}$,0.43573241299924037
111,$RIM_{0.4}$,0.4036622321824138
112,$RIM_{0.2}$,0.3858415209362815
113,$CVar_{0.2}$,0.49970165649614184
114,$CVar_{0.4}$,0.4803720291366327
115,$CVar_{0.6}$,0.40202936604021167
116,$CVar_{0.8}$,0.35009547242211236
117,$RIM_{1.0}$,0.5060275466577004
118,$RIM_{0.8}$,0.452649591063139
119,$RIM_{0.6}$,0.4243881628748081
120,$RIM_{0.4}$,0.4132150997640296
121,$RIM_{0.2}$,0.4030922661622547
122,$CVar_{0.2}$,0.4946583206830125
123,$CVar_{0.4}$,0.4716013479340911
124,$CVar_{0.6}$,0.4133325826443368
125,$CVar_{0.8}$,0.3742416727812574
126,$RIM_{1.0}$,0.50837072127843
127,$RIM_{0.8}$,0.46108993205496757
128,$RIM_{0.6}$,0.4182613308571957
129,$RIM_{0.4}$,0.3906911227673654
130,$RIM_{0.2}$,0.3753095869334742
131,$CVar_{0.2}$,0.49732736323311133
132,$CVar_{0.4}$,0.4760382021566531
133,$CVar_{0.6}$,0.3935937132328152
134,$CVar_{0.8}$,0.34506354079406176
135,$RIM_{1.0}$,0.5081102831507737
136,$RIM_{0.8}$,0.44986148336543424
137,$RIM_{0.6}$,0.4283799055842117
138,$RIM_{0.4}$,0.39946174555222486
139,$RIM_{0.2}$,0.3838172602211809
140,$CVar_{0.2}$,0.4967031452085717
141,$CVar_{0.4}$,0.47403967485722537
142,$CVar_{0.6}$,0.39768218157146795
143,$CVar_{0.8}$,0.35106408463642075
144,$RIM_{1.0}$,0.5127125134988809
145,$RIM_{0.8}$,0.47066093795976677
146,$RIM_{0.6}$,0.4330878396063522
147,$RIM_{0.4}$,0.4063409082683234
148,$RIM_{0.2}$,0.3921050698343023
149,$CVar_{0.2}$,0.5012307470585302
150,$CVar_{0.4}$,0.48120269911847763
151,$CVar_{0.6}$,0.40654289448308123
152,$CVar_{0.8}$,0.3541323361466981
153,$RIM_{1.0}$,0.5069467404322129
154,$RIM_{0.8}$,0.44195792004322326
155,$RIM_{0.6}$,0.42819459463675175
156,$RIM_{0.4}$,0.3898837206874063
157,$RIM_{0.2}$,0.3725043495301056
158,$CVar_{0.2}$,0.4947180955875323
159,$CVar_{0.4}$,0.4706542750293609
160,$CVar_{0.6}$,0.3881597343287982
161,$CVar_{0.8}$,0.34823041662736065
162,$RIM_{1.0}$,0.5075893352750549
163,$RIM_{0.8}$,0.4661478762196102
164,$RIM_{0.6}$,0.43503250746478506
165,$RIM_{0.4}$,0.42132762333968804
166,$RIM_{0.2}$,0.4112682111150523
167,$CVar_{0.2}$,0.4964972470852238
168,$CVar_{0.4}$,0.4751125573852569
169,$CVar_{0.6}$,0.4237998232554304
170,$CVar_{0.8}$,0.3766610545332425
171,$RIM_{1.0}$,0.5079046292120105
172,$RIM_{0.8}$,0.45620385250988754
173,$RIM_{0.6}$,0.4300035416803802
174,$RIM_{0.4}$,0.4185681785737858
175,$RIM_{0.2}$,0.40889605418663255
176,$CVar_{0.2}$,0.49718693977390227
177,$CVar_{0.4}$,0.47255253592690355
178,$CVar_{0.6}$,0.41851389039614406
179,$CVar_{0.8}$,0.37452335694501365
180,$RIM_{1.0}$,0.5049668464696466
181,$RIM_{0.8}$,0.44925880234199417
182,$RIM_{0.6}$,0.425748730498692
183,$RIM_{0.4}$,0.41272876171265516
184,$RIM_{0.2}$,0.40250032375259365
185,$CVar_{0.2}$,0.493981861546239
186,$CVar_{0.4}$,0.47128989391391757
187,$CVar_{0.6}$,0.4136037460237878
188,$CVar_{0.8}$,0.3695118008124898
189,$RIM_{1.0}$,0.5077871476536994
190,$RIM_{0.8}$,0.45665924522159046
191,$RIM_{0.6}$,0.4284499478259186
192,$RIM_{0.4}$,0.4163565380107763
193,$RIM_{0.2}$,0.4061396360652408
194,$CVar_{0.2}$,0.496395556117852
195,$CVar_{0.4}$,0.47112726257008103
196,$CVar_{0.6}$,0.4164278781391915
197,$CVar_{0.8}$,0.3755820784464521
198,$RIM_{1.0}$,0.5073707871164919
199,$RIM_{0.8}$,0.4530238064379685
200,$RIM_{0.6}$,0.42584171313860036
201,$RIM_{0.4}$,0.41438629920904685
202,$RIM_{0.2}$,0.40365333538664255
203,$CVar_{0.2}$,0.4956280152199291
204,$CVar_{0.4}$,0.46879424822277105
205,$CVar_{0.6}$,0.4144058061069924
206,$CVar_{0.8}$,0.3746118402151541
207,$RIM_{1.0}$,0.5085967138307808
208,$RIM_{0.8}$,0.46133411400432933
209,$RIM_{0.6}$,0.4239717982278787
210,$RIM_{0.4}$,0.3969753303361378
211,$RIM_{0.2}$,0.37980660968933583
212,$CVar_{0.2}$,0.49725044155738535
213,$CVar_{0.4}$,0.47375992967754077
214,$CVar_{0.6}$,0.39471026494465633
215,$CVar_{0.8}$,0.3485519253918178
216,$RIM_{1.0}$,0.5068112231958616
217,$RIM_{0.8}$,0.47474927693782043
218,$RIM_{0.6}$,0.4164867258961874
219,$RIM_{0.4}$,0.39181922929176954
220,$RIM_{0.2}$,0.37791460998178256
221,$CVar_{0.2}$,0.4955457233631195
222,$CVar_{0.4}$,0.4759627197134188
223,$CVar_{0.6}$,0.39205704502241445
224,$CVar_{0.8}$,0.3522020881294851


==> fig/spectral_pca/all_ginis_test_mnist.csv <==
,name,Gini
0,$RIM_{1.0}$,0.2219294433061762
1,$RIM_{0.8}$,0.20682925861728751
2,$RIM_{0.6}$,0.1925743146803032
3,$RIM_{0.4}$,0.1798507125324456
4,$RIM_{0.2}$,0.1654814818847808
5,$CVar_{0.2}$,0.19545698203634987
6,$CVar_{0.4}$,0.17661467620153531
7,$CVar_{0.6}$,0.15883567833013487
8,$CVar_{0.8}$,0.14147932195827706
9,$RIM_{1.0}$,0.2186395837415282
10,$RIM_{0.8}$,0.20287776691664772
11,$RIM_{0.6}$,0.1893571561878569
12,$RIM_{0.4}$,0.17712120964283481
13,$RIM_{0.2}$,0.1645579468197647
14,$CVar_{0.2}$,0.19231260483383722
15,$CVar_{0.4}$,0.17448814884720504
16,$CVar_{0.6}$,0.15840483411708298
17,$CVar_{0.8}$,0.14248686563283353
18,$RIM_{1.0}$,0.21810701628696016
19,$RIM_{0.8}$,0.2032870083583083
20,$RIM_{0.6}$,0.19083818207314596
21,$RIM_{0.4}$,0.1759741384707837
22,$RIM_{0.2}$,0.16188863959413577
23,$CVar_{0.2}$,0.19035034339600124
24,$CVar_{0.4}$,0.17056861666975606
25,$CVar_{0.6}$,0.15249941837785372
26,$CVar_{0.8}$,0.138372380505467
27,$RIM_{1.0}$,0.2215098264354243
28,$RIM_{0.8}$,0.20461283026305332
29,$RIM_{0.6}$,0.19012547277083736
30,$RIM_{0.4}$,0.17632091922654108
31,$RIM_{0.2}$,0.16181729330968392
32,$CVar_{0.2}$,0.1933140856078067
33,$CVar_{0.4}$,0.1729032262894677
34,$CVar_{0.6}$,0.1552015972760879
35,$CVar_{0.8}$,0.14058922216856382
36,$RIM_{1.0}$,0.2199890135266785
37,$RIM_{0.8}$,0.20462898399258533
38,$RIM_{0.6}$,0.19125970795675182
39,$RIM_{0.4}$,0.17764028912493549
40,$RIM_{0.2}$,0.1638377909962684
41,$CVar_{0.2}$,0.1930974798785967
42,$CVar_{0.4}$,0.17383204650879425
43,$CVar_{0.6}$,0.15545178459408063
44,$CVar_{0.8}$,0.13956331989391277
45,$RIM_{1.0}$,0.21942768293432413
46,$RIM_{0.8}$,0.20332201852750487
47,$RIM_{0.6}$,0.18964330772728502
48,$RIM_{0.4}$,0.17732076119053927
49,$RIM_{0.2}$,0.1636161198088041
50,$CVar_{0.2}$,0.19214088183517952
51,$CVar_{0.4}$,0.17276432362953725
52,$CVar_{0.6}$,0.1559875395445956
53,$CVar_{0.8}$,0.14106640335522141
54,$RIM_{1.0}$,0.22104473725002502
55,$RIM_{0.8}$,0.2059976600827189
56,$RIM_{0.6}$,0.19197216131213482
57,$RIM_{0.4}$,0.17875635362725636
58,$RIM_{0.2}$,0.1648122286454637
59,$CVar_{0.2}$,0.1946047532172608
60,$CVar_{0.4}$,0.1753625476550882
61,$CVar_{0.6}$,0.15765727646795163
62,$CVar_{0.8}$,0.1404861054141757
63,$RIM_{1.0}$,0.21933512145204256
64,$RIM_{0.8}$,0.20409724553656527
65,$RIM_{0.6}$,0.18970169271744186
66,$RIM_{0.4}$,0.17712086623842432
67,$RIM_{0.2}$,0.16345864410918198
68,$CVar_{0.2}$,0.19257182450182617
69,$CVar_{0.4}$,0.17249649160608285
70,$CVar_{0.6}$,0.15650970032647898
71,$CVar_{0.8}$,0.139871031972583
72,$RIM_{1.0}$,0.21916266771211979
73,$RIM_{0.8}$,0.20382072584149086
74,$RIM_{0.6}$,0.19027197938047882
75,$RIM_{0.4}$,0.17766104155616957
76,$RIM_{0.2}$,0.16343606389868842
77,$CVar_{0.2}$,0.19346323090130194
78,$CVar_{0.4}$,0.1734370428927344
79,$CVar_{0.6}$,0.15525920853043654
80,$CVar_{0.8}$,0.1379660050529046
81,$RIM_{1.0}$,0.21945724979402545
82,$RIM_{0.8}$,0.202646717014097
83,$RIM_{0.6}$,0.18875094986299856
84,$RIM_{0.4}$,0.17596475758877916
85,$RIM_{0.2}$,0.16158133120437063
86,$CVar_{0.2}$,0.1931635722183102
87,$CVar_{0.4}$,0.17163570590039492
88,$CVar_{0.6}$,0.15340126214806135
89,$CVar_{0.8}$,0.13826961274042432
90,$RIM_{1.0}$,0.21856957336172012
91,$RIM_{0.8}$,0.2037407977574565
92,$RIM_{0.6}$,0.19092277363120388
93,$RIM_{0.4}$,0.17708248284143785
94,$RIM_{0.2}$,0.16345391684597937
95,$CVar_{0.2}$,0.19239151316723674
96,$CVar_{0.4}$,0.17266996470172258
97,$CVar_{0.6}$,0.1558656196774156
98,$CVar_{0.8}$,0.13731540101081488
99,$RIM_{1.0}$,0.2190018595656909
100,$RIM_{0.8}$,0.2032220532067085
101,$RIM_{0.6}$,0.19057497873133367
102,$RIM_{0.4}$,0.17778183583163865
103,$RIM_{0.2}$,0.1650878702594596
104,$CVar_{0.2}$,0.1929511899404807
105,$CVar_{0.4}$,0.17268763382185046
106,$CVar_{0.6}$,0.15747530454760209
107,$CVar_{0.8}$,0.1431334553326495
108,$RIM_{1.0}$,0.22128419283107967
109,$RIM_{0.8}$,0.20465878840263121
110,$RIM_{0.6}$,0.1905055985911152
111,$RIM_{0.4}$,0.17717572555935082
112,$RIM_{0.2}$,0.1642384032837809
113,$CVar_{0.2}$,0.19452026331381958
114,$CVar_{0.4}$,0.17297152758653175
115,$CVar_{0.6}$,0.15637544268808223
116,$CVar_{0.8}$,0.14083527006740668
117,$RIM_{1.0}$,0.2192179559315283
118,$RIM_{0.8}$,0.2040373701542811
119,$RIM_{0.6}$,0.1887192909242576
120,$RIM_{0.4}$,0.17519800798027302
121,$RIM_{0.2}$,0.16263282619422087
122,$CVar_{0.2}$,0.19170111996643172
123,$CVar_{0.4}$,0.1701828835297899
124,$CVar_{0.6}$,0.15479336515508751
125,$CVar_{0.8}$,0.14129705889214078
126,$RIM_{1.0}$,0.21767068523481356
127,$RIM_{0.8}$,0.20279198799088616
128,$RIM_{0.6}$,0.19075306217963783
129,$RIM_{0.4}$,0.1773872902427448
130,$RIM_{0.2}$,0.16310652824067845
131,$CVar_{0.2}$,0.19180364986650622
132,$CVar_{0.4}$,0.17202118663505317
133,$CVar_{0.6}$,0.15504423291157632
134,$CVar_{0.8}$,0.13907362833897965
135,$RIM_{1.0}$,0.219417506383298
136,$RIM_{0.8}$,0.20399388022931753
137,$RIM_{0.6}$,0.19025139442084466
138,$RIM_{0.4}$,0.17636782435686849
139,$RIM_{0.2}$,0.1627529724242787
140,$CVar_{0.2}$,0.1930424789657639
141,$CVar_{0.4}$,0.1726500079639205
142,$CVar_{0.6}$,0.15463727228236604
143,$CVar_{0.8}$,0.13997196327925018
144,$RIM_{1.0}$,0.22003814733112256
145,$RIM_{0.8}$,0.20436436621146173
146,$RIM_{0.6}$,0.19098587333167608
147,$RIM_{0.4}$,0.17760431889826223
148,$RIM_{0.2}$,0.16194429091924184
149,$CVar_{0.2}$,0.19396212837424293
150,$CVar_{0.4}$,0.1718085430780775
151,$CVar_{0.6}$,0.1543027193729964
152,$CVar_{0.8}$,0.14031252085669185
153,$RIM_{1.0}$,0.22031353503985904
154,$RIM_{0.8}$,0.20301619082994382
155,$RIM_{0.6}$,0.18991753238511433
156,$RIM_{0.4}$,0.17734533305123323
157,$RIM_{0.2}$,0.16424390471982783
158,$CVar_{0.2}$,0.19263782457996256
159,$CVar_{0.4}$,0.17288987198466815
160,$CVar_{0.6}$,0.15636848186221491
161,$CVar_{0.8}$,0.140507148841906
162,$RIM_{1.0}$,0.21871358192605575
163,$RIM_{0.8}$,0.2033551879355619
164,$RIM_{0.6}$,0.19043669115762335
165,$RIM_{0.4}$,0.17814776098545657
166,$RIM_{0.2}$,0.1641029088359601
167,$CVar_{0.2}$,0.1928575771044577
168,$CVar_{0.4}$,0.1728158280376948
169,$CVar_{0.6}$,0.15671550640133253
170,$CVar_{0.8}$,0.14044532341149218
171,$RIM_{1.0}$,0.21864691215124887
172,$RIM_{0.8}$,0.2031905567620104
173,$RIM_{0.6}$,0.19023159799664396
174,$RIM_{0.4}$,0.177780231942279
175,$RIM_{0.2}$,0.16247764378451462
176,$CVar_{0.2}$,0.19250694810938054
177,$CVar_{0.4}$,0.17173698549766495
178,$CVar_{0.6}$,0.154263028612981
179,$CVar_{0.8}$,0.13925612309045432
180,$RIM_{1.0}$,0.21835401526551743
181,$RIM_{0.8}$,0.20338590397658565
182,$RIM_{0.6}$,0.18984985014754724
183,$RIM_{0.4}$,0.17612197990590023
184,$RIM_{0.2}$,0.16134533853821187
185,$CVar_{0.2}$,0.19152062344027837
186,$CVar_{0.4}$,0.170859285826644
187,$CVar_{0.6}$,0.15405646295480277
188,$CVar_{0.8}$,0.13677523142922804
189,$RIM_{1.0}$,0.2207184739552602
190,$RIM_{0.8}$,0.20470471403546198
191,$RIM_{0.6}$,0.19079153958926462
192,$RIM_{0.4}$,0.17784621508365822
193,$RIM_{0.2}$,0.16500363595428771
194,$CVar_{0.2}$,0.19377114033994278
195,$CVar_{0.4}$,0.1743083458838269
196,$CVar_{0.6}$,0.157919447596896
197,$CVar_{0.8}$,0.14028332594149137
198,$RIM_{1.0}$,0.2188447457004874
199,$RIM_{0.8}$,0.20295398843351173
200,$RIM_{0.6}$,0.18922797195012808
201,$RIM_{0.4}$,0.17539353804674193
202,$RIM_{0.2}$,0.16116106347847017
203,$CVar_{0.2}$,0.19222193040559388
204,$CVar_{0.4}$,0.1719318739749024
205,$CVar_{0.6}$,0.15427222912618793
206,$CVar_{0.8}$,0.13944722243959082
207,$RIM_{1.0}$,0.21855138886136372
208,$RIM_{0.8}$,0.2032624242604683
209,$RIM_{0.6}$,0.19049293900278114
210,$RIM_{0.4}$,0.1770365032406185
211,$RIM_{0.2}$,0.162809759711259
212,$CVar_{0.2}$,0.19225300087517783
213,$CVar_{0.4}$,0.1725748064448125
214,$CVar_{0.6}$,0.15479590116723596
215,$CVar_{0.8}$,0.14085725993313267
216,$RIM_{1.0}$,0.21867331251530484
217,$RIM_{0.8}$,0.20352698798005978
218,$RIM_{0.6}$,0.18954572627039312
219,$RIM_{0.4}$,0.1763573776295807
220,$RIM_{0.2}$,0.16235093676760692
221,$CVar_{0.2}$,0.1925800971073315
222,$CVar_{0.4}$,0.17123256975090115
223,$CVar_{0.6}$,0.15380185722850712
224,$CVar_{0.8}$,0.13778304035213057

